lspartition: Partitioning-Based Least Squares Regression

Nonparametric partitioning-based least squares regression is an important tool in empirical work. Common examples include regressions based on splines, wavelets, and piecewise polynomials. This article discusses the main methodological and numerical features of the R software package lspartition, which implements modern estimation and inference results for partitioning-based least squares (series) regression estimation. This article discusses the main methodological and numerical features of the R software package lspartition, which implements results for partitioning-based least squares (series) regression estimation and inference from Cattaneo and Farrell (2013) and Cattaneo, Farrell, and Feng (2019). These results cover the multivariate regression function as well as its derivatives. First, the package provides data-driven methods to choose the number of partition knots optimally, according to integrated mean squared error, yielding optimal point estimation. Second, robust bias correction is implemented to combine this point estimator with valid inference. Third, the package provides estimates and inference for the unknown function both pointwise and uniformly in the conditioning variables. In particular, valid confidence bands are provided. Finally, an extension to two-sample analysis is developed, which can be used in treatment-control comparisons and related problems

==> output/lspartition_1.txt <==
> install.packages("lspartition", dependencies = TRUE)
> library(lspartition)


==> output/lspartition_10.txt <==
> est_workday_bc1 <- lsprobust(y, x, neval = 20, bc = "bc1", uni.method = "pl", 
+ nknot = 8, subset = (g == 1), band = T)
> est_workday_bc1$sup.cval
     95% 
2.993436 


==> output/lspartition_11.txt <==
> lsprobust.plot(est_workday_bc1, CS = "all", xlabel = "Temperature", 
+ ylabel = "Number of Rentals", legendGroups = "Working Days") + 
+ theme(text = element_text(size = 17), legend.position = c(0.15, 
+ 
+ 0.9))
> ggsave("output/uniform1.pdf", width = 6.8, height = 5.5)


==> output/lspartition_12.txt <==
> est_workday_bc3 <- lsprobust(y, x, neval = 20, bc = "bc3", nknot = 8, 
+ bnknot = 10, uni.method = "wb", subset = (g == 1), band = T)
> est_workday_bc3$sup.cval
     95% 
3.009244 
> lsprobust.plot(est_workday_bc3, CS = "all", xlabel = "Temperature", 
+ ylabel = "Number of Rentals", legendGroups = "Working Days") + 
+ theme(text = element_text(size = 17), legend.position = c(0.15, 
+ 
+ 0.9))
> ggsave("output/uniform2.pdf", width = 6.8, height = 5.5)


==> output/lspartition_13.txt <==
> est_workday <- lsprobust(y, x, neval = 20, bc = "bc3", nknot = 8, 
+ subset = (g == 1))
> est_nworkday <- lsprobust(y, x, neval = 20, bc = "bc3", nknot = 8, 
+ subset = (g == 0))
> lsprobust.plot(est_workday, est_nworkday, legendGroups = c("Working Days", 
+ "Nonworking Days"), xlabel = "Temperature", ylabel = "Number of Rentals", 
+ lty = c(1, 2)) + theme(text = element_text(size = 17), legend.position = c(0.2, 
+ 0.85))
> ggsave("output/diff1.pdf", width = 6.8, height = 5.5)


==> output/lspartition_14.txt <==
> diff <- lsplincom(y, x, data$workingday, R = c(-1, 1), band = T, 
+ cb.method = "pl")
> summary(diff)
Call: lprobust

Sample size (n)                            =    10886
Num. covariates (d)                        =    1
Num. groups (G)                            =    2
Basis function (method)                    =    B-spline
Order of basis point estimation (m)        =    2
Order of derivative (deriv)                =    (0)
Order of basis bias correction (m.bc)      =    3
Smoothness point estimation (smooth)       =    0
Smoothness bias correction (bsmooth)       =    1
Knot placement (ktype)                     =    Uniform
Knots method (kselect)                     =    imse-dpi
Confidence band method (cb.method)         =    Plug-in

=========================================================
      Eval       Point      Std.       Robust B.C.       
       X1         Est.     Error      [ 95% C.I. ]       
=========================================================
1     -2.998    32.170     6.077    [24.120 , 47.837]    
2     -0.002    49.661     5.552    [37.497 , 61.394]    
3      1.998    39.749     4.553    [30.882 , 51.186]    
4      3.998    29.838     6.463    [17.013 , 42.425]    
5      5.998    17.571     7.049     [3.137 , 30.514]    
---------------------------------------------------------
6      7.001    16.300     6.121     [4.717 , 29.559]    
7      9.997    12.569     7.733    [-4.275 , 26.973]    
8     11.997     3.039     8.339   [-12.379 , 19.761]    
9     13.000     1.653     7.540    [-9.502 , 21.073]    
10    15.000     3.060     6.664   [-13.960 , 14.078]    
---------------------------------------------------------
11    17.000     6.118     8.836    [-6.110 , 27.954]    
12    18.003    11.823     9.513    [-2.996 , 33.270]    
13    19.000    12.311     9.746   [-23.007 , 15.243]    
14    22.003   -17.533     8.520   [-20.891 , 15.791]    
15    24.003   -32.221    10.024   [-49.905 , -11.277]   
---------------------------------------------------------
16    24.999   -36.962    11.016   [-67.843 , -25.825]   
17    26.002   -31.760     9.171   [-37.713 , -1.062]    
18    28.002   -21.347     8.789   [-46.161 , -9.332]    
19    30.002   -13.412    11.053   [-34.039 , 8.122]     
20    32.002   -15.438    11.606   [-44.170 , 1.813]     
---------------------------------------------------------
=========================================================


==> output/lspartition_15.txt <==
> lsprobust.plot(diff, CS = "all", xlabel = "Temperature", ylabel = "Number of Rentals", 
+ legendGroups = "Difference between Working and Other Days") + 
+ theme(text = element_text(size = 17), legend.position = c(0.36, 
+ 
+ 0.2))
> ggsave("output/diff2.pdf", width = 6.8, height = 5.5)


==> output/lspartition_16.txt <==
> diff <- lsplincom(y, x, data$workingday, R = c(-1, 1), band = T, 
+ cb.method = "pl", m = 3)
> lsprobust.plot(diff, CS = "all", xlabel = "Temperature", ylabel = "Number of Rentals") + 
+ theme(text = element_text(size = 17), legend.position = "none")
> ggsave("output/diff3.pdf", width = 6.8, height = 5.5)


==> output/lspartition_2.txt <==
> data <- read.csv("bikesharing.csv", header = TRUE)
> summary(data)
     count           atemp           workingday    
 Min.   :  1.0   Min.   :-14.997   Min.   :0.0000  
 1st Qu.: 42.0   1st Qu.:  5.998   1st Qu.:0.0000  
 Median :145.0   Median : 15.997   Median :1.0000  
 Mean   :191.6   Mean   : 15.225   Mean   :0.6809  
 3rd Qu.:284.0   3rd Qu.: 24.999   3rd Qu.:1.0000  
 Max.   :977.0   Max.   : 44.001   Max.   :1.0000  


==> output/lspartition_3.txt <==
> y <- data$count
> x <- data$atemp
> g <- data$workingday


==> output/lspartition_4.txt <==
> summary(lspkselect(y, x, kselect = "imse-rot", subset = (g == 
+ 1)))
Call: lspkselect

Sample size (n)                            =    7412
Basis function (method)                    =    B-spline
Order of basis point estimation (m)        =    2
Order of derivative (deriv)                =    (0)
Order of basis bias correction (m.bc)      =    3
Knot placement (ktype)                     =    Uniform
Knot method  (kselect)                     =    imse-rot

=======================
         IMSE-ROT
       k     k.bc
=======================
       5        9
=======================


==> output/lspartition_5.txt <==
> summary(lspkselect(y, x, kselect = "imse-dpi", subset = (g == 
+ 1)))
Call: lspkselect

Sample size (n)                            =    7412
Basis function (method)                    =    B-spline
Order of basis point estimation (m)        =    2
Order of derivative (deriv)                =    (0)
Order of basis bias correction (m.bc)      =    3
Knot placement (ktype)                     =    Uniform
Knot method  (kselect)                     =    imse-dpi

=======================
         IMSE-DPI
       k     k.bc
=======================
       8       10
=======================


==> output/lspartition_6.txt <==
> summary(lspkselect(y, x, kselect = "imse-dpi", ktype = "qua", 
+ subset = (g == 1)))


==> output/lspartition_7.txt <==
> est_workday_bc1 <- lsprobust(y, x, neval = 20, bc = "bc1", nknot = 8, 
+ subset = (g == 1))
> est_workday_bc3 <- lsprobust(y, x, neval = 20, bc = "bc3", nknot = 8, 
+ bnknot = 10, subset = (g == 1))
> summary(est_workday_bc1)
Call: lprobust

Sample size (n)                             =    7412
Num. covariates (d)                         =    1
Basis function (method)                     =    B-spline
Order of basis point estimation (m)         =    2
Order of derivative (deriv)                 =    (0)
Order of basis bias correction (m.bc)       =    3
Smoothness point estimation (smooth)        =    0
Smoothness bias correction (bsmooth)        =    1
Knot placement (ktype)                      =    Uniform
Knots method (kselect)                      =    User-specified
Uniform inference method (uni.method)       =    NA
Num. knots point estimation (nknot)         =    (8)
Num. knots bias correction (bnknot)         =    (8)

=================================================================
      Eval               Point      Std.       Robust B.C.       
       X1          n      Est.     Error      [ 95% C.I. ]       
=================================================================
1     -2.998    7412    90.667     5.316    [77.610 , 96.347]    
2     -0.002    7412   110.509     3.909   [100.736 , 119.604]   
3      1.998    7412   123.937     3.580   [115.071 , 133.583]   
4      3.998    7412   137.364     5.183   [129.929 , 144.504]   
5      5.998    7412   148.437     3.627   [139.724 , 158.148]   
-----------------------------------------------------------------
6      7.001    7412   153.989     3.571   [144.494 , 164.327]   
7     11.001    7412   173.306     5.690   [164.945 , 181.894]   
8     11.997    7412   174.599     4.600   [167.492 , 186.141]   
9     13.997    7412   177.194     3.771   [171.250 , 190.769]   
10    15.997    7412   179.789     5.300   [173.561 , 189.839]   
-----------------------------------------------------------------
11    17.000    7412   182.743     5.708   [172.595 , 189.229]   
12    18.003    7412   189.044     4.662   [172.267 , 191.494]   
13    19.000    7412   195.303     4.070   [174.665 , 196.009]   
14    22.003    7412   214.165     5.899   [201.197 , 220.363]   
15    24.003    7412   231.911     5.770   [228.211 , 248.431]   
-----------------------------------------------------------------
16    24.999    7412   243.335     4.760   [239.920 , 262.104]   
17    26.002    7412   254.833     4.486   [251.063 , 273.840]   
18    28.002    7412   277.755     6.284   [270.701 , 291.816]   
19    30.002    7412   298.199     7.278   [280.463 , 309.527]   
20    32.002    7412   313.696     6.596   [289.109 , 324.772]   
-----------------------------------------------------------------
=================================================================


==> output/lspartition_8.txt <==
> lsprobust.plot(est_workday_bc1, xlabel = "Temperature", ylabel = "Number of Rentals", 
+ legendGroups = "Working Days") + theme(text = element_text(size = 17), 
+ legend.position = c(0.15, 0.9))
> ggsave("output/pointwise1.pdf", width = 6.8, height = 5.5)
> lsprobust.plot(est_workday_bc3, xlabel = "Temperature", ylabel = "Number of Rentals") + 
+ theme(text = element_text(size = 17), legend.position = "none")
> ggsave("output/pointwise2.pdf", width = 6.8, height = 5.5)


==> output/lspartition_9.txt <==
> est_workday_bc1 <- lsprobust(y, x, bc = "bc1", nknot = 4, uni.method = "pl", 
+ uni.ngrid = 100, uni.out = T, subset = (g == 1))
> round(est_workday_bc1$uni.output$t.num.pl[1:5, ], 3)
       [,1]   [,2]  [,3]   [,4]  [,5]   [,6]  [,7]
[1,] 30.549 -4.923 2.311 -1.470 0.779 -0.451 0.121
[2,] 27.104 -3.553 1.746 -1.162 0.620 -0.354 0.090
[3,] 23.856 -2.285 1.236 -0.880 0.474 -0.266 0.062
[4,] 20.803 -1.117 0.780 -0.624 0.341 -0.185 0.037
[5,] 17.946 -0.052 0.379 -0.395 0.221 -0.113 0.014

